Constraint-Driven Coordinated Control of Multi-Robot Systems

In this paper we present a reformulation--framed as a constrained optimization problem--of multi-robot tasks which are encoded through a cost function that is to be minimized. The advantages of this approach are multiple. The constraint-based formulation provides a natural way of enabling long-term robot autonomy applications, where resilience and adaptability to changing environmental conditions are essential. Moreover, under certain assumptions on the cost function, the resulting controller is guaranteed to be decentralized. Furthermore, finite-time convergence can be achieved, while using local information only, and therefore preserving the decentralized nature of the algorithm. The developed control framework has been tested on a team of ground mobile robots implementing long-term environmental monitoring.

==> data/energy.txt <==
x1 x2 x3 x4 x5 x6
0.658681 0.948276 0.833900 0.822113 0.662191 0.941853 
0.652127 0.938840 0.825602 0.813932 0.655602 0.932481 
0.645638 0.929498 0.817387 0.805833 0.649078 0.923202 
0.639213 0.920248 0.809253 0.797814 0.642619 0.914016 
0.632853 0.911091 0.801201 0.789875 0.636225 0.904921 
0.626555 0.902025 0.793228 0.782016 0.629894 0.895916 
0.620321 0.893050 0.785335 0.774234 0.623626 0.887001 
0.614148 0.884163 0.777520 0.766530 0.617421 0.878175 
0.608037 0.875365 0.769784 0.758903 0.611277 0.869437 
0.601987 0.866655 0.762124 0.751351 0.605194 0.860785 
0.595996 0.858031 0.754540 0.743874 0.599172 0.852220 
0.590066 0.849493 0.747032 0.736472 0.593210 0.843740 
0.584194 0.841040 0.739598 0.729144 0.587307 0.835344 
0.578381 0.832671 0.732239 0.721889 0.581463 0.827032 
0.572626 0.824385 0.724953 0.714705 0.575677 0.818802 
0.566928 0.816182 0.717739 0.707594 0.569949 0.810654 
0.561287 0.808061 0.710597 0.700553 0.564277 0.802588 
0.555701 0.800020 0.703526 0.693582 0.558662 0.794602 
0.550172 0.792059 0.696525 0.686680 0.553103 0.786695 
0.544697 0.784178 0.689595 0.679847 0.547600 0.778867 
0.539277 0.776375 0.682733 0.673082 0.542151 0.771116 
0.533911 0.768649 0.675939 0.666384 0.536756 0.763443 
0.599445 0.761001 0.669213 0.659754 0.532405 0.755847 
0.672119 0.753428 0.662554 0.653189 0.617242 0.748325 
0.731608 0.745931 0.655961 0.646689 0.686687 0.740879 
0.780303 0.738509 0.649434 0.640254 0.743533 0.733507 
0.820163 0.731160 0.642971 0.633883 0.790064 0.726208 
0.852792 0.723884 0.636574 0.627575 0.828154 0.718982 
0.879500 0.716681 0.630239 0.621331 0.859332 0.711827 
0.901363 0.709550 0.623968 0.615148 0.884854 0.704744 
0.919259 0.702489 0.617759 0.609027 0.905745 0.697731 
0.919455 0.695499 0.611612 0.602967 0.922846 0.690789 
0.910306 0.688578 0.605526 0.596967 0.916093 0.683915 
0.901248 0.681727 0.599501 0.591026 0.906977 0.677109 
0.892280 0.674943 0.593535 0.585145 0.897952 0.670372 
0.883401 0.668227 0.587629 0.579323 0.889017 0.663701 
0.874610 0.661578 0.581782 0.573558 0.880171 0.657097 
0.865907 0.654994 0.575993 0.567851 0.871412 0.650558 
0.857291 0.648477 0.570261 0.562200 0.862741 0.644085 
0.848760 0.642024 0.564587 0.556606 0.854157 0.637676 
0.840315 0.635635 0.558969 0.551068 0.845657 0.631330 
0.831953 0.629310 0.553407 0.545584 0.837242 0.625048 
0.823675 0.623048 0.547900 0.540155 0.828911 0.618829 
0.815478 0.616849 0.542448 0.534780 0.820663 0.612671 
0.807364 0.610711 0.537050 0.569455 0.812497 0.606574 
0.799330 0.604634 0.531706 0.647570 0.804412 0.600539 
0.791376 0.598617 0.552683 0.711513 0.796407 0.594563 
0.783501 0.592660 0.633841 0.763854 0.788483 0.588646 
0.775705 0.586763 0.700275 0.806699 0.780637 0.582789 
0.767986 0.580924 0.754655 0.841770 0.772869 0.576990 
0.760344 0.575144 0.799169 0.870478 0.765178 0.571248 
0.752778 0.569421 0.835606 0.893978 0.757564 0.565564 
0.745288 0.563755 0.865433 0.913214 0.750026 0.559936 
0.737872 0.558145 0.889848 0.928253 0.742563 0.554365 
0.730529 0.552591 0.909833 0.919016 0.735174 0.548848 
0.723260 0.547092 0.924018 0.909871 0.727858 0.543387 
0.716063 0.541648 0.914824 0.900818 0.720616 0.537980 
0.708938 0.536259 0.905721 0.891854 0.713445 0.533615 
0.701884 0.530923 0.896708 0.882979 0.706346 0.618232 
0.694899 0.525640 0.887785 0.874193 0.699317 0.687498 
0.687985 0.568452 0.878951 0.865494 0.692359 0.744196 
0.681139 0.646749 0.870205 0.856882 0.685469 0.790607 
0.674361 0.710840 0.861546 0.848356 0.678648 0.828598 
0.667651 0.763304 0.852973 0.839914 0.671895 0.859696 
0.661007 0.806248 0.844485 0.831556 0.665209 0.885152 
0.654430 0.841401 0.836082 0.823282 0.658590 0.905989 
0.647918 0.870176 0.827763 0.815089 0.652037 0.923046 
0.641470 0.893731 0.819526 0.806979 0.645549 0.926428 
0.635087 0.913011 0.811371 0.798949 0.639125 0.917210 
0.628768 0.927377 0.803297 0.790999 0.632765 0.908083 
0.622511 0.918149 0.795304 0.783128 0.626469 0.899047 
0.616317 0.909013 0.787390 0.775335 0.620235 0.890101 
0.610184 0.899967 0.779555 0.767620 0.614063 0.881244 
0.604112 0.891012 0.771798 0.759982 0.607953 0.872475 
0.598101 0.882146 0.764118 0.752419 0.601903 0.863793 
0.592149 0.873368 0.756515 0.744932 0.595914 0.855198 
0.586257 0.864677 0.748987 0.737520 0.589984 0.846688 
0.580423 0.856073 0.741534 0.730181 0.584114 0.838263 
0.574648 0.847555 0.734155 0.722915 0.578301 0.829921 
0.568930 0.839121 0.726850 0.715722 0.572547 0.821663 
0.563269 0.830771 0.719617 0.708600 0.566850 0.813487 
0.557664 0.822505 0.712456 0.701549 0.561209 0.805392 
0.552114 0.814320 0.705367 0.694568 0.555625 0.797378 
0.546621 0.806217 0.698348 0.687656 0.550096 0.789444 
0.541181 0.798195 0.691399 0.680814 0.544622 0.781588 
0.535796 0.790252 0.684519 0.674039 0.539203 0.773811 
0.532447 0.782389 0.677708 0.667332 0.533837 0.766111 
0.617276 0.774603 0.670964 0.660692 0.528525 0.758488 
0.686715 0.766896 0.664288 0.654117 0.523266 0.750940 
0.743555 0.759264 0.657678 0.647609 0.518059 0.743468 
0.790083 0.751709 0.651133 0.641164 0.585015 0.736070 
0.828169 0.744229 0.644654 0.634784 0.660307 0.728745 
0.859345 0.736824 0.638239 0.628468 0.721939 0.721494 
0.884864 0.729492 0.631888 0.622214 0.772388 0.714315 
0.905754 0.722233 0.625601 0.616023 0.813684 0.707207 
0.922853 0.715046 0.619376 0.609893 0.847488 0.700170 
0.923000 0.707931 0.613212 0.603824 0.875159 0.693202 
0.913815 0.700887 0.607110 0.597816 0.897809 0.686305 
0.904722 0.693912 0.601069 0.591867 0.916350 0.679475 
0.895720 0.687007 0.595088 0.585977 0.920435 0.672714 
0.886807 0.680171 0.589167 0.580147 0.911276 0.666020 
0.877982 0.673403 0.583304 0.574374 0.902208 0.659393 
0.869246 0.666702 0.577500 0.568658 0.893230 0.652831 
0.860596 0.660068 0.571753 0.563000 0.884342 0.646335 
0.852033 0.653500 0.566064 0.557398 0.875542 0.639904 
0.843554 0.646997 0.560431 0.551851 0.866830 0.633536 
0.835160 0.640559 0.554855 0.546360 0.858205 0.627232 
0.826850 0.634185 0.549334 0.540923 0.849665 0.620991 
0.818622 0.627875 0.543867 0.535541 0.841210 0.614812 
0.810477 0.621627 0.538455 0.530212 0.832840 0.608694 
0.802412 0.615441 0.533097 0.603053 0.824552 0.602637 
0.794427 0.609317 0.527793 0.675073 0.816347 0.596640 
0.786522 0.603254 0.574905 0.734025 0.808224 0.590703 
0.778696 0.597251 0.652031 0.782282 0.800182 0.584826 
0.770947 0.591308 0.715164 0.821783 0.792220 0.579006 
0.763276 0.585424 0.766843 0.854118 0.784336 0.573245 
0.755681 0.579599 0.809145 0.880585 0.776532 0.567540 
0.748161 0.573832 0.843773 0.902251 0.768805 0.561893 
0.740716 0.568122 0.872117 0.919986 0.761155 0.556302 
0.733346 0.562468 0.895320 0.928817 0.753581 0.550766 
0.726049 0.556872 0.914312 0.919574 0.746082 0.545286 
0.718824 0.551330 0.922020 0.910424 0.738658 0.539860 
0.711671 0.545844 0.912846 0.901365 0.731308 0.534488 
0.704590 0.540413 0.903762 0.892395 0.724031 0.577313 
0.697578 0.535035 0.894769 0.883516 0.716826 0.654002 
0.690637 0.529711 0.885866 0.874724 0.709693 0.716778 


==> data/energy_limits.txt <==
echarged emin 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 
0.950000 0.500000 

